Enumerating Chemical Structures, Stereoisomers, and Stereogenic Units with Analytic Combinatorics

The enumeration of chemical structures traditionally relies on graph- and group-theoretic techniques, including P\'olya theory, in order to account for stereochemical symmetries. These methods require bespoke derivations and methods for each molecular family of interest, and quickly become very intricate for nontrivial classes. In this work, we demonstrate that analytic combinatorics provides a unifying, highly extensible, and relatively simple framework for enumeration problems. Using the symbolic method, we show that classical counting problems, such as the enumeration of acyclic alkanes and other hydrocarbon families, can be naturally solved via concise combinatorial specifications of the class of interest. We first demonstrate the simplicity of this approach by replicating existing results in this framework, requiring significantly less work than previously necessary, and then extend these ideas to more complex problems, counting broader classes of molecules accounting for both tetrahedral and E/Z stereoisomerism, counting the distribution of stereogenic units, and enumerating achiral and meso compounds. All results are made reproducible through CombOL, our open-source software package which automates the translation of combinatorial specifications into generating functions using the symbolic method, and performs both univariate and multivariate enumeration.

==> data/enum_a_c.dat <==
1	0.0
2	0.0
3	0.0
4	0.0625
5	0.075
6	0.09803921568627451
7	0.10989010989010989
8	0.12219101123595505
9	0.13112164296998421
10	0.13865877712031557
11	0.14458804523424879
12	0.14968378584669065
13	0.15384615384615385
14	0.1574353872311359
15	0.1604911490842116
16	0.16315719421004596
17	0.16548579344315015
18	0.1675466888187869
19	0.16937747334928385
20	0.1710185981808606


==> data/enum_a_n.dat <==
1	0.0
2	0.0
3	0.0
4	0.1
5	0.10909090909090909
6	0.14285714285714285
7	0.15444015444015444
8	0.16834170854271358
9	0.1770518249647106
10	0.18467482292337412
11	0.19054840560701697
12	0.1955527847049044
13	0.19961513843527925
14	0.20312863606981255
15	0.2061157642774994
16	0.2087252713181457
17	0.21100649053369602
18	0.21302742180160247
19	0.21482519005182346
20	0.21643794507369507


==> data/enum_e_c.dat <==
0	0	0	0
1	0.0	0.0	0.0
2	0.0	0.0	0.0
3	0.0	0.1111111111111111	0.1111111111111111
4	0.027777777777777776	0.1111111111111111	0.1388888888888889
5	0.03	0.13333333333333333	0.16333333333333333
6	0.03864734299516908	0.14170692431561996	0.18035426731078905
7	0.04297173414820474	0.14858670741023683	0.19155844155844157
8	0.04697134566557853	0.15333696046427275	0.2003083061298513
9	0.04992582631618267	0.15694938046297185	0.20687520677915452
10	0.05239061286848499	0.15971147343902622	0.2121020863075112
11	0.054387292734566196	0.16192444641902812	0.2163117391535943
12	0.056077044501299425	0.16371806476993647	0.2197951092712359
13	0.05750820213213433	0.16520704636036518	0.22271524849249952
14	0.05874302301967097	0.16646066081565264	0.2252036838353236
15	0.05981673172396413	0.16753137616193	0.22734810788589413
16	0.06076033962335682	0.16845596918610564	0.22921630880946245
17	0.06159565757966676	0.16926270738938293	0.23085836496904968
18	0.06234066807882847	0.16997261556624002	0.2323132836450685
19	0.06300919188230837	0.17060218946103006	0.23361138134333845
20	0.06361252444628931	0.17116429635157762	0.23477682079786694


==> data/enum_e_g.dat <==
0	0	0	0
1	0.0	0.0	0.0
2	0.0	0.0	0.0
3	0.0	0.06666666666666667	0.06666666666666667
4	0.0625	0.0625	0.125
5	0.0653061224489796	0.07755102040816327	0.14285714285714285
6	0.08531746031746032	0.08035714285714286	0.16567460317460317
7	0.09329446064139942	0.08454810495626822	0.17784256559766765
8	0.10176470588235294	0.08670588235294117	0.1884705882352941
9	0.10742630385487528	0.08860544217687075	0.19603174603174603
10	0.1123591692683589	0.08987036785665807	0.20222953712501696
11	0.11620957566903513	0.09094229364499634	0.20715186931403148
12	0.11949045517899909	0.09176696621772511	0.21125742139672418
13	0.12222743134856492	0.09245652130161752	0.21468395265018245
14	0.1245863296179124	0.09302532151535724	0.21761165113326963
15	0.1266223090665328	0.09350927197765481	0.2201315810441876
16	0.12840588019655386	0.09392271943784238	0.22232859963439622
17	0.12997775308813633	0.09428143420251629	0.2242591872906526
18	0.13137530270381126	0.09459489287615572	0.22597019557996698
19	0.13262533168115279	0.0948714188856815	0.2274967505668343
20	0.13375043662686673	0.09511701603837852	0.22886745266524525


==> data/enum_e_gc.dat <==
0	0	0	0
1	0.0	0.0	0.0
2	0.0	0.0	0.0
3	0.0	0.06666666666666667	0.06666666666666667
4	0.03571428571428571	0.07142857142857142	0.10714285714285714
5	0.03902439024390244	0.08780487804878048	0.12682926829268293
6	0.051181102362204724	0.09448818897637795	0.14566929133858267
7	0.05714285714285714	0.10069686411149825	0.15783972125435541
8	0.06291574279379157	0.10467479674796748	0.16759053954175906
9	0.06704059829059829	0.10785742035742035	0.17489801864801865
10	0.07056953979150775	0.11020213577421815	0.1807716755657259
11	0.07336476622477278	0.11211635250342106	0.18548111872819384
12	0.07574619093605454	0.11364317105541756	0.1893893619914721
13	0.07774445934647382	0.11491262697714105	0.19265708632361486
14	0.07946785002575056	0.11597457603695552	0.1954424260627061
15	0.08095943558369711	0.1168800195704134	0.1978394551541105
16	0.08226801075569343	0.11765905611951134	0.19992706687520476
17	0.08342319544967626	0.11833743901406563	0.2017606344637419
18	0.08445167120249575	0.11893299646097234	0.2033846676634681
19	0.08537278657788284	0.11946024133134227	0.2048330279092251
20	0.08620282086688162	0.11993018656181208	0.2061330074286937


==> data/enum_e_n.dat <==
0	0	0	0
1	0.0	0.0	0.0
2	0.0	0.0	0.0
3	0.0	0.1111111111111111	0.1111111111111111
4	0.05	0.1	0.15
5	0.05217391304347826	0.12173913043478261	0.17391304347826086
6	0.06744487678339818	0.125810635538262	0.1932555123216602
7	0.07374204742625795	0.13100057836899942	0.20474262579525737
8	0.08025641025641025	0.13397435897435897	0.21423076923076922
9	0.08472063371034015	0.13642846048488444	0.22114909419522458
10	0.08856474814573946	0.13816137873368328	0.22672612687942273
11	0.09161288925462341	0.13958825089869634	0.23120114015331977
12	0.09420402649820361	0.14071326168995474	0.23491728818815835
13	0.09638278350160281	0.14164872416898305	0.23803150767058587
14	0.09826217163265154	0.1424279745619843	0.24069014619463586
15	0.09989103035690956	0.14309116286476387	0.24298219322167344
16	0.10132039975501961	0.14366042965416587	0.24498082940918547
17	0.10258326455479276	0.14415515522935127	0.24673841978414401
18	0.10370792527373422	0.1445886516405956	0.2482965769143298
19	0.10471563201033841	0.14497173361056132	0.24968736562089974
20	0.10562390088002149	0.14531261077544735	0.2509365116554689

